Targeted synthetic data generation for tabular data via hardness characterization

Data augmentation via synthetic data generation has been shown to be effective in improving model performance and robustness in the context of scarce or low-quality data. Using the data valuation framework to statistically identify beneficial and detrimental observations, we introduce a simple augmentation pipeline that generates only high-value training points based on hardness characterization, in a computationally efficient manner. We first empirically demonstrate via benchmarks on real data that Shapley-based data valuation methods perform comparably with learning-based methods in hardness characterization tasks, while offering significant computational advantages. Then, we show that synthetic data generators trained on the hardest points outperform non-targeted data augmentation on a number of tabular datasets. Our approach improves the quality of out-of-sample predictions and it is computationally more efficient compared to non-targeted methods.

==> tables/cover.csv <==
,0.05,0.1,0.15,0.2
aum,0.9655827218241361,0.9473178628751182,0.9277205220489192,0.9083597138378989
cleanlab,0.9670011652005168,0.9495700189770873,0.9301346856180723,0.9113099038851806
conf_agree,0.9544450663034411,0.9320139373834643,0.9081308019161279,0.8846068204869886
dataiq,0.9653212824562959,0.9462962726990886,0.925592617203388,0.9054568824097349
datamaps,0.9653212824562959,0.9462962726990886,0.925592617203388,0.9054568824097349
detector,0.9453850452887821,0.9196078176331742,0.894375673008646,0.8692125100068571
el2n,0.921838058206386,0.8900359845014763,0.8610602104080548,0.8322710109648135
forgetting,0.9514527417023043,0.9270707377438705,0.901887336012528,0.8769527408830706
grand,0.9420860392909801,0.9161983363657293,0.890844042747274,0.8665259817573613
knn,0.960926129408874,0.940216066518533,0.9191690301508705,0.8979581464030373
loss,0.9218913751108212,0.891449736760223,0.8633111545245732,0.8357304736107986
prototypicality,0.9683511046065819,0.949830812802356,0.9292598830953408,0.9093771298148532
vog,0.9640624173550526,0.9441948521749328,0.923380134716163,0.9030583998289317


==> tables/diabetes_v2.csv <==
Metric,0.05,0.1,0.15,0.2
aum,0.9561030497112676,0.9342732169579303,0.9122702319222044,0.8896264024541607
cleanlab,0.9555130474982356,0.9330870556039556,0.9109457487614945,0.8880008871435091
conf_agree,0.9511294357086503,0.9272748592434608,0.9020588232504557,0.8768621949115194
dataiq,0.9547971598195956,0.933506058,0.9116123222641694,0.8890452506254704
datamaps,0.9547971598195956,0.933506058,0.9116123222641694,0.8890452506254704
detector,0.9499633247941597,0.9250283296860585,0.9001795207198889,0.8753226778973584
el2n,0.9423581262878494,0.9142537456549981,0.8857926348211199,0.8591250293842848
forgetting,0.9508838992955724,0.9247479803935724,0.8999662566439907,0.874340582
grand,0.9324965394092486,0.8995893175558299,0.8692879664103706,0.8388798805773544
knn,0.957356136,0.9242968806409131,0.9015697181959528,0.8769780265821617
loss,0.9410123822286076,0.9129045046031747,0.8845639896419711,0.8574951264675029
prototypicality,0.9526206807199823,0.9265742441771508,0.903754596,0.8802435520871661
vog,0.9632615286881347,0.9418159458472288,0.9220128447158543,0.9000559431755444

==> tables/eye.csv <==
,0.05,0.1,0.15,0.2
aum,0.9528807569976236,0.9313429338811645,0.9092316596157729,0.885461592264497
cleanlab,0.9540884045885594,0.9326046904679531,0.9105559692686122,0.8866632075723169
conf_agree,0.9511722260387904,0.9274124708486978,0.9030388067365699,0.8779962379948558
dataiq,0.9541495945650403,0.9325871292083867,0.9106710411038209,0.8869817795280801
datamaps,0.9541495945650403,0.9325871292083867,0.9106710411038209,0.8869817795280801
detector,0.9498886658631508,0.9248503461075903,0.899764472340849,0.8746602970174266
el2n,0.9446401597195447,0.915451435473308,0.886141326327893,0.8595627005624212
forgetting,0.9509254508857098,0.925789840171382,0.9005318556655887,0.8753604846398054
grand,0.9462069187380522,0.9200925086683798,0.8928929136839051,0.8674176828027712
knn,0.9503144434003581,0.9242783956462658,0.9004706230436904,0.8754853254931584
loss,0.9439610857407547,0.9145120556494827,0.8850182974535533,0.8581898606105574
prototypicality,0.9531774679109091,0.9316823319483261,0.9089197953641355,0.8854905929968011
vog,0.9499171188649943,0.9245174360322432,0.8994274418119667,0.8740613529241599


==> tables/jannis.csv <==
,0.05,0.1,0.15,0.2
aum,0.960864696953784,0.9417074684475643,0.9220365217078693,0.902231473541327
cleanlab,0.9607678900204978,0.9415687821962041,0.9220473803408669,0.9023885785205096
conf_agree,0.9510360323663503,0.927159722913327,0.902742027672251,0.878606241809389
dataiq,0.9609078992002381,0.941568112822336,0.9219658486136727,0.902194832575797
datamaps,0.9609078992002381,0.941568112822336,0.9219658486136727,0.902194832575797
detector,0.9458011580009366,0.9201725403885193,0.8950805802231281,0.8702111747672152
el2n,0.9257345268562557,0.8935170063558799,0.8628086159433656,0.8333456372358592
forgetting,0.9510724423579777,0.9265327940252605,0.9016907431819666,0.8773470079996404
grand,0.9347097893946845,0.9068292080534134,0.8787905457011196,0.851675125655397
knn,0.9507623360556764,0.927440700204476,0.9015976632438331,0.8748534239488374
loss,0.924941796710853,0.8927130304119059,0.8622174598280647,0.8329223941697861
prototypicality,0.959442650222328,0.9387535174820217,0.9178269086661732,0.8972696939859977
vog,0.9567930918155847,0.9342663089397566,0.9117639610257476,0.8892365560804351

